Normalized field product approach: A parameter-free density evaluation method for close-to-binary solutions in topology optimization with embedded length scale

This paper provides a normalized field product approach for topology optimization to achieve close-to-binary optimal designs. The method employs a parameter-free density measure that implicitly enforces a minimum length scale on the solid phase, allowing for smooth and transition-free topologies. The density evaluation does not rely on weight functions; however, the related density functions must have values between 0 and 1. The method combines the SIMP scheme and the introduced density function for material stiffness interpolation. The success and efficacy of the approach are demonstrated for designing both two- and three-dimensional designs, encompassing stiff structures and compliant mechanisms. The structure's compliance is minimized for the former, while the latter involves optimizing a multi-criteria objective. Numerical examples consider different volume fractions, length scales, and density functions. A volume-preserving smoothing and resolution scheme is implemented to achieve serrated-free boundaries. The proposed method is also seamlessly extended with advanced elements for solving 3D problems. The optimized designs obtained are close to binary without any user intervention while satisfying the desired feature size on the solid phase.

==> data1.txt <==
-20	2.06115362243856e-09
-19.9500000000000	2.16683122846040e-09
-19.9000000000000	2.27792704120537e-09
-19.8500000000000	2.39471885807256e-09
-19.8000000000000	2.51749871943828e-09
-19.7500000000000	2.64657363890912e-09
-19.7000000000000	2.78226637101587e-09
-19.6500000000000	2.92491621826800e-09
-19.6000000000000	3.07487987958661e-09
-19.5500000000000	3.23253234223759e-09
-19.5000000000000	3.39826781949507e-09
-19.4500000000000	3.57250073637995e-09
-19.4000000000000	3.75566676593830e-09
-19.3500000000000	3.94822391865094e-09
-19.3000000000000	4.15065368769822e-09
-19.2500000000000	4.36346225294370e-09
-19.2000000000000	4.58718174664752e-09
-19.1500000000000	4.82237158407423e-09
-19.1000000000000	5.06961986232229e-09
-19.0500000000000	5.32954483087322e-09
-19	5.60279643753727e-09
-18.9500000000000	5.89005795366149e-09
-18.9000000000000	6.19204768266404e-09
-18.8500000000000	6.50952075616682e-09
-18.8000000000000	6.84327102221799e-09
-18.7500000000000	7.19413303032538e-09
-18.7000000000000	7.56298411826514e-09
-18.6500000000000	7.95074660588306e-09
-18.6000000000000	8.35839010137461e-09
-18.5500000000000	8.78693392581060e-09
-18.5000000000000	9.23744966197059e-09
-18.4500000000000	9.71106383385817e-09
-18.4000000000000	1.02089607235976e-08
-18.3500000000000	1.07323853327562e-08
-18.3000000000000	1.12826464954966e-08
-18.2500000000000	1.18611201513438e-08
-18.2000000000000	1.24692527857510e-08
-18.1500000000000	1.31085650470662e-08
-18.1000000000000	1.37806555489457e-08
-18.0500000000000	1.44872048677205e-08
-18	1.52299797447126e-08
-17.9500000000000	1.60108375040087e-08
-17.9000000000000	1.68317306967376e-08
-17.8500000000000	1.76947119834653e-08
-17.8000000000000	1.86019392669155e-08
-17.7500000000000	1.95556810878505e-08
-17.7000000000000	2.05583222976045e-08
-17.6500000000000	2.16123700214543e-08
-17.6000000000000	2.27204599277386e-08
-17.5500000000000	2.38853628184013e-08
-17.5000000000000	2.51099915574398e-08
-17.4500000000000	2.63974083545825e-08
-17.4000000000000	2.77508324224076e-08
-17.3500000000000	2.91736480260516e-08
-17.3000000000000	3.06694129456356e-08
-17.2500000000000	3.22418673725673e-08
-17.2000000000000	3.38949432619692e-08
-17.1500000000000	3.56327741646136e-08
-17.1000000000000	3.74597055629525e-08
-17.0500000000000	3.93803057370881e-08
-17	4.13993771878517e-08
-16.9500000000000	4.35219686455574e-08
-16.9000000000000	4.57533876944581e-08
-16.8500000000000	4.80992140444701e-08
-16.8000000000000	5.05653134833552e-08
-16.7500000000000	5.31578525442442e-08
-16.7000000000000	5.58833139251827e-08
-16.6500000000000	5.87485126992524e-08
-16.6000000000000	6.17606133558036e-08
-16.5500000000000	6.49271477154114e-08
-16.5000000000000	6.82560337633487e-08
-16.4500000000000	7.17555954486746e-08
-16.4000000000000	7.54345834984426e-08
-16.3500000000000	7.93021972990763e-08
-16.3000000000000	8.33681078996277e-08
-16.2500000000000	8.76424821944364e-08
-16.2000000000000	9.21360083456614e-08
-16.1500000000000	9.68599225092540e-08
-16.1000000000000	1.01826036931200e-07
-16.0500000000000	1.07046769484288e-07
-16	1.12535174719259e-07
-15.9500000000000	1.18304976507983e-07
-15.9000000000000	1.24370602360287e-07
-15.8500000000000	1.30747219500245e-07
-15.8000000000000	1.37450772792140e-07
-15.7500000000000	1.44498024610924e-07
-15.7000000000000	1.51906596756896e-07
-15.6500000000000	1.59695014519373e-07
-15.6000000000000	1.67882752999566e-07
-15.5500000000000	1.76490285808479e-07
-15.5000000000000	1.85539136261598e-07
-15.4500000000000	1.95051931198391e-07
-15.4000000000000	2.05052457561193e-07
-15.3500000000000	2.15565721874953e-07
-15.3000000000000	2.26618012776571e-07
-15.2500000000000	2.38236966750182e-07
-15.2000000000000	2.50451637232762e-07
-15.1500000000000	2.63292567262856e-07
-15.1000000000000	2.76791865854081e-07
-15.0500000000000	2.90983288284385e-07
-15	3.05902320501826e-07
-14.9500000000000	3.21586267857925e-07
-14.9000000000000	3.38074348390474e-07
-14.8500000000000	3.55407790889063e-07
-14.8000000000000	3.73629937988526e-07
-14.7500000000000	3.92786354548104e-07
-14.7000000000000	4.12924941587327e-07
-14.6500000000000	4.34096056063515e-07
-14.6000000000000	4.56352636790399e-07
-14.5500000000000	4.79750336812732e-07
-14.5000000000000	5.04347662567888e-07
-14.4500000000000	5.30206120182429e-07
-14.4000000000000	5.57390369269461e-07
-14.3500000000000	5.85968384611342e-07
-14.3000000000000	6.16011626132053e-07
-14.2500000000000	6.47595217584221e-07
-14.2000000000000	6.80798134397634e-07
-14.1500000000000	7.15703401158953e-07
-14.1000000000000	7.52398299216421e-07
-14.0500000000000	7.90974584928702e-07
-14	8.31528719103568e-07
-13.9500000000000	8.74162108200159e-07
-13.9000000000000	9.18981357897959e-07
-13.8500000000000	9.66098539666513e-07
-13.8000000000000	1.01563147100249e-06
-13.7500000000000	1.06770401003478e-06
-13.7000000000000	1.12244636523434e-06
-13.6500000000000	1.17999542100319e-06
-13.6000000000000	1.24049507995671e-06
-13.5500000000000	1.30409662275516e-06
-13.5000000000000	1.37095908638408e-06
-13.4500000000000	1.44124966182967e-06
-13.4000000000000	1.51514411214325e-06
-13.3500000000000	1.59282721194051e-06
-13.3000000000000	1.67449320943427e-06
-13.2500000000000	1.76034631215617e-06
-13.2000000000000	1.85060119758191e-06
-13.1500000000000	1.94548354993672e-06
-13.1000000000000	2.04523062452349e-06
-13.0500000000000	2.15009184098463e-06
-13	2.26032940698105e-06
-12.9500000000000	2.37621897384794e-06
-12.9000000000000	2.49805032586664e-06
-12.8500000000000	2.62612810487630e-06
-12.8000000000000	2.76077257203720e-06
-12.7500000000000	2.90232040865040e-06
-12.7000000000000	3.05112555803642e-06
-12.6500000000000	3.20756011057786e-06
-12.6000000000000	3.37201523413918e-06
-12.5500000000000	3.54490215219015e-06
-12.5000000000000	3.72665317207867e-06
-12.4500000000000	3.91772276602434e-06
-12.4000000000000	4.11858870753572e-06
-12.3500000000000	4.32975326609298e-06
-12.3000000000000	4.55174446308323e-06
-12.2500000000000	4.78511739212901e-06
-12.2000000000000	5.03045560711145e-06
-12.1500000000000	5.28837258135897e-06
-12.1000000000000	5.55951324165015e-06
-12.0500000000000	5.84455558086657e-06
-12	6.14421235332821e-06
-11.9500000000000	6.45923285705046e-06
-11.9000000000000	6.79040480737947e-06
-11.8500000000000	7.13855630669085e-06
-11.8000000000000	7.50455791507687e-06
-11.7500000000000	7.88932482720022e-06
-11.7000000000000	8.29381916075737e-06
-11.6500000000000	8.71905236227387e-06
-11.6000000000000	9.16608773624762e-06
-11.5500000000000	9.63604310396387e-06
-11.5000000000000	1.01300935986307e-05
-11.4500000000000	1.06494746038243e-05
-11.4000000000000	1.11954848425909e-05
-11.3500000000000	1.17694896249317e-05
-11.3000000000000	1.23729242617882e-05
-11.2500000000000	1.30072976540676e-05
-11.2000000000000	1.36741960656810e-05
-11.1500000000000	1.43752870900291e-05
-11.1000000000000	1.51123238198550e-05
-11.0500000000000	1.58871492308885e-05
-11	1.67017007902457e-05
-10.9500000000000	1.75580153011059e-05
-10.9000000000000	1.84582339957806e-05
-10.8500000000000	1.94046078899094e-05
-10.8000000000000	2.03995034111720e-05
-10.7500000000000	2.14454083165892e-05
-10.7000000000000	2.25449379132122e-05
-10.6500000000000	2.37008415977520e-05
-10.6000000000000	2.49160097315032e-05
-10.5500000000000	2.61934808677531e-05
-10.5000000000000	2.75364493497472e-05
-10.4500000000000	2.89482732982116e-05
-10.4000000000000	3.04324830084037e-05
-10.3500000000000	3.19927897776892e-05
-10.3000000000000	3.36330951857190e-05
-10.2500000000000	3.53575008504100e-05
-10.2000000000000	3.71703186841267e-05
-10.1500000000000	3.90760816757082e-05
-10.1000000000000	4.10795552253007e-05
-10.0500000000000	4.31857490603414e-05
-10	4.53999297624849e-05
-9.95000000000000	4.77276339368019e-05
-9.90000000000000	5.01746820561753e-05
-9.85000000000000	5.27471930155138e-05
-9.80000000000000	5.54515994321769e-05
-9.75000000000000	5.82946637308688e-05
-9.70000000000000	6.12834950532220e-05
-9.65000000000000	6.44255670343554e-05
-9.60000000000000	6.77287364908538e-05
-9.55000000000000	7.12012630669027e-05
-9.50000000000000	7.48518298877006e-05
-9.45000000000000	7.86895652717946e-05
-9.40000000000000	8.27240655566322e-05
-9.35000000000000	8.69654190944029e-05
-9.30000000000000	9.14242314781733e-05
-9.25000000000000	9.61116520613947e-05
-9.20000000000000	0.000101039401837093
-9.15000000000000	0.000106219802746459
-9.10000000000000	0.000111665808490115
-9.05000000000000	0.000117391036919118
-9	0.000123409804086680
-8.95000000000000	0.000129737160045754
-8.90000000000000	0.000136388926482011
-8.85000000000000	0.000143381736276293
-8.80000000000000	0.000150733075095477
-8.75000000000000	0.000158461325115751
-8.70000000000000	0.000166585810987633
-8.65000000000000	0.000175126848157658
-8.60000000000000	0.000184105793667579
-8.55000000000000	0.000193545099558094
-8.50000000000000	0.000203468369010644
-8.45000000000000	0.000213900415367661
-8.40000000000000	0.000224867324178848
-8.35000000000000	0.000236396518428641
-8.30000000000000	0.000248516827107952
-8.25000000000000	0.000261258557301668
-8.20000000000000	0.000274653569972142
-8.15000000000000	0.000288735359628203
-8.10000000000000	0.000303539138078867
-8.05000000000000	0.000319101922481203
-8	0.000335462627902512
-7.95000000000000	0.000352662164628256
-7.90000000000000	0.000370743540459088
-7.85000000000000	0.000389751968252755
-7.80000000000000	0.000409734978979786
-7.75000000000000	0.000430742540575688
-7.70000000000000	0.000452827182886797
-7.65000000000000	0.000476044129022269
-7.60000000000000	0.000500451433440610
-7.55000000000000	0.000526110127116063
-7.50000000000000	0.000553084370147834
-7.45000000000000	0.000581441612193756
-7.40000000000000	0.000611252761129572
-7.35000000000000	0.000642592360355557
-7.30000000000000	0.000675538775193844
-7.25000000000000	0.000710174388842549
-7.20000000000000	0.000746585808376679
-7.15000000000000	0.000784864081310932
-7.10000000000000	0.000825104923265904
-7.05000000000000	0.000867408957307002
-7	0.000911881965554516
-6.95000000000000	0.000958635153694020
-6.90000000000000	0.00100778542904851
-6.85000000000000	0.00105945569290761
-6.80000000000000	0.00111377514784480
-6.75000000000000	0.00117087962079117
-6.70000000000000	0.00123091190267348
-6.65000000000000	0.00129402210546585
-6.60000000000000	0.00136036803754789
-6.55000000000000	0.00143011559830787
-6.50000000000000	0.00150343919297757
-6.45000000000000	0.00158052216873622
-6.40000000000000	0.00166155727317393
-6.35000000000000	0.00174674713626112
-6.30000000000000	0.00183630477702891
-6.25000000000000	0.00193045413622771
-6.20000000000000	0.00202943063629573
-6.15000000000000	0.00213348177003771
-6.10000000000000	0.00224286771948580
-6.05000000000000	0.00235786200649023
-6	0.00247875217666636
-5.95000000000000	0.00260584051840850
-5.90000000000000	0.00273944481876837
-5.85000000000000	0.00287989915808824
-5.80000000000000	0.00302755474537581
-5.75000000000000	0.00318278079650967
-5.70000000000000	0.00334596545747127
-5.65000000000000	0.00351751677491213
-5.60000000000000	0.00369786371648293
-5.55000000000000	0.00388745724347613
-5.50000000000000	0.00408677143846407
-5.45000000000000	0.00429630469075234
-5.40000000000000	0.00451658094261267
-5.35000000000000	0.00474815099941147
-5.30000000000000	0.00499159390691021
-5.25000000000000	0.00524751839918138
-5.20000000000000	0.00551656442076077
-5.15000000000000	0.00579940472684214
-5.10000000000000	0.00609674656551563
-5.05000000000000	0.00640933344625638
-5	0.00673794699908547
-4.95000000000000	0.00708340892905212
-4.90000000000000	0.00744658307092434
-4.85000000000000	0.00782837754922577
-4.80000000000000	0.00822974704902002
-4.75000000000000	0.00865169520312063
-4.70000000000000	0.00909527710169582
-4.65000000000000	0.00956160193054351
-4.60000000000000	0.0100518357446336
-4.55000000000000	0.0105672043838527
-4.50000000000000	0.0111089965382423
-4.45000000000000	0.0116785669703954
-4.40000000000000	0.0122773399030684
-4.35000000000000	0.0129068125804799
-4.30000000000000	0.0135685590122009
-4.25000000000000	0.0142642339089993
-4.20000000000000	0.0149955768204777
-4.15000000000000	0.0157644164848545
-4.10000000000000	0.0165726754017612
-4.05000000000000	0.0174223746394935
-4	0.0183156388887342
-3.95000000000000	0.0192547017753869
-3.90000000000000	0.0202419114458044
-3.85000000000000	0.0212797364383772
-3.80000000000000	0.0223707718561656
-3.75000000000000	0.0235177458560091
-3.70000000000000	0.0247235264703394
-3.65000000000000	0.0259911287787553
-3.60000000000000	0.0273237224472926
-3.55000000000000	0.0287246396542394
-3.50000000000000	0.0301973834223185
-3.45000000000000	0.0317456363780679
-3.40000000000000	0.0333732699603261
-3.35000000000000	0.0350843541008450
-3.30000000000000	0.0368831674012400
-3.25000000000000	0.0387742078317220
-3.20000000000000	0.0407622039783662
-3.15000000000000	0.0428521268670402
-3.10000000000000	0.0450492023935578
-3.05000000000000	0.0473589243911409
-3	0.0497870683678639
-2.95000000000000	0.0523397059484324
-2.90000000000000	0.0550232200564072
-2.85000000000000	0.0578443208748385
-2.80000000000000	0.0608100626252180
-2.75000000000000	0.0639278612067076
-2.70000000000000	0.0672055127397498
-2.65000000000000	0.0706512130604296
-2.60000000000000	0.0742735782143339
-2.55000000000000	0.0780816660011531
-2.50000000000000	0.0820849986238988
-2.45000000000000	0.0862935864993705
-2.40000000000000	0.0907179532894125
-2.35000000000000	0.0953691622155496
-2.30000000000000	0.100258843722804
-2.25000000000000	0.105399224561864
-2.20000000000000	0.110803158362334
-2.15000000000000	0.116484157773497
-2.10000000000000	0.122456428252982
-2.05000000000000	0.128734903587804
-2	0.135335283236613
-1.95000000000000	0.142274071586514
-1.90000000000000	0.149568619222635
-1.85000000000000	0.157237166313628
-1.80000000000000	0.165298888221587
-1.75000000000000	0.173773943450445
-1.70000000000000	0.182683524052735
-1.65000000000000	0.192049908620754
-1.60000000000000	0.201896517994655
-1.55000000000000	0.212247973826743
-1.50000000000000	0.223130160148430
-1.45000000000000	0.234570288093798
-1.40000000000000	0.246596963941606
-1.35000000000000	0.259240260645892
-1.30000000000000	0.272531793034013
-1.25000000000000	0.286504796860190
-1.20000000000000	0.301194211912202
-1.15000000000000	0.316636769379053
-1.10000000000000	0.332871083698080
-1.05000000000000	0.349937749111155
-1	0.367879441171442
-0.950000000000000	0.386741023454501
-0.900000000000000	0.406569659740599
-0.850000000000000	0.427414931948727
-0.800000000000000	0.449328964117222
-0.750000000000000	0.472366552741015
-0.700000000000000	0.496585303791409
-0.650000000000000	0.522045776761016
-0.600000000000000	0.548811636094026
-0.550000000000000	0.576949810380487
-0.500000000000000	0.606530659712633
-0.450000000000000	0.637628151621773
-0.400000000000000	0.670320046035639
-0.350000000000000	0.704688089718713
-0.300000000000000	0.740818220681718
-0.250000000000000	0.778800783071405
-0.200000000000000	0.818730753077982
-0.150000000000000	0.860707976425058
-0.100000000000000	0.904837418035960
-0.0500000000000000	0.951229424500714
0	1

==> data2.txt <==
0	1
0.0500000000000000	0.950041625042120
0.100000000000000	0.900332005375044
0.150000000000000	0.851114966376682
0.200000000000000	0.802624679775096
0.250000000000000	0.755081337596291
0.300000000000000	0.708687387548409
0.350000000000000	0.663624455663668
0.400000000000000	0.620051037744775
0.450000000000000	0.578100994749992
0.500000000000000	0.537882842739990
0.550000000000000	0.499479788809765
0.600000000000000	0.462950433001965
0.650000000000000	0.428330033914883
0.700000000000000	0.395632222882836
0.750000000000000	0.364851047612713
0.800000000000000	0.335963229732151
0.850000000000000	0.308930530167070
0.900000000000000	0.283702129800976
0.950000000000000	0.260216948725996
1	0.238405844044235
1.05000000000000	0.218193642391226
1.10000000000000	0.199500978239370
1.15000000000000	0.182245922029712
1.20000000000000	0.166345392987845
1.25000000000000	0.151716360042487
1.30000000000000	0.138276840686694
1.35000000000000	0.125946712113993
1.40000000000000	0.114648351797737
1.45000000000000	0.104307126156835
1.50000000000000	0.0948517463551336
1.55000000000000	0.0862145098821723
1.60000000000000	0.0783314455935287
1.65000000000000	0.0711423785452723
1.70000000000000	0.0645909293969010
1.75000000000000	0.0586244615027126
1.80000000000000	0.0531939871537317
1.85000000000000	0.0482540428353384
1.90000000000000	0.0437625418722609
1.95000000000000	0.0396806114681551
2	0.0359724199241831
2.05000000000000	0.0326049987428818
2.10000000000000	0.0295480633865461
2.15000000000000	0.0267738356553295
2.20000000000000	0.0242568699685485
2.25000000000000	0.0219738852611864
2.30000000000000	0.0199036037338086
2.35000000000000	0.0180265973056957
2.40000000000000	0.0163251423063198
2.45000000000000	0.0147830826885640
2.50000000000000	0.0133857018485697
2.55000000000000	0.0121196029831683
2.60000000000000	0.0109725977989008
2.65000000000000	0.00993360330011395
2.70000000000000	0.00899254632188240
2.75000000000000	0.00814027543179230
2.80000000000000	0.00736847979887201
2.85000000000000	0.00666961461482674
2.90000000000000	0.00603683264941679
2.95000000000000	0.00546392152602215
3	0.00494524631326954
3.05000000000000	0.00447569704255268
3.10000000000000	0.00405064077809980
3.15000000000000	0.00366587788498562
3.20000000000000	0.00331760216034882
3.25000000000000	0.00300236451347402
3.30000000000000	0.00271703990085792
3.35000000000000	0.00245879724255482
3.40000000000000	0.00222507206572065
3.45000000000000	0.00201354164017131
3.50000000000000	0.00182210238880132
3.55000000000000	0.00164884937279663
3.60000000000000	0.00149205766767335
3.65000000000000	0.00135016546126565
3.70000000000000	0.00122175871886876
3.75000000000000	0.00110555727384720
3.80000000000000	0.00100040221415909
3.85000000000000	0.000905244446481102
3.90000000000000	0.000819134329972049
3.95000000000000	0.000741212281252790
4	0.000670700260932966
4.05000000000000	0.000606894060057872
4.10000000000000	0.000549156312202648
4.15000000000000	0.000496910163678699
4.20000000000000	0.000449633540466565
4.25000000000000	0.000406853956110398
4.30000000000000	0.000368143809926891
4.35000000000000	0.000333116129554667
4.40000000000000	0.000301420716119494
4.45000000000000	0.000272740654158943
4.50000000000000	0.000246789151972515
4.55000000000000	0.000223306681259139
4.60000000000000	0.000202058387815507
4.65000000000000	0.000182831747704282
4.70000000000000	0.000165434445703383
4.75000000000000	0.000149692455021277
4.80000000000000	0.000135448299239505
4.85000000000000	0.000122559479233231
4.90000000000000	0.000110897049445557
4.95000000000000	0.000100344329367563
5	9.07957374048918e-05
5.05000000000000	8.21557355294988e-05
5.10000000000000	7.43378742057432e-05
5.15000000000000	6.72639280773213e-05
5.20000000000000	6.08631138011573e-05
5.25000000000000	5.50713822291549e-05
5.30000000000000	4.98307778789009e-05
5.35000000000000	4.50888593008791e-05
5.40000000000000	4.07981745598196e-05
5.45000000000000	3.69157865913738e-05
5.50000000000000	3.34028436962397e-05
5.55000000000000	3.02241908819445e-05
5.60000000000000	2.73480181691710e-05
5.65000000000000	2.47455423488807e-05
5.70000000000000	2.23907190102235e-05
5.75000000000000	2.02599819617566e-05
5.80000000000000	1.83320074397253e-05
5.85000000000000	1.65875007477334e-05
5.90000000000000	1.50090031941774e-05
5.95000000000000	1.35807173962110e-05
6	1.22883492044146e-05
6.05000000000000	1.11189646673227e-05
6.10000000000000	1.00608606035113e-05
6.15000000000000	9.10344748961123e-06
6.20000000000000	8.23714348963112e-06
6.25000000000000	7.45327856832567e-06
6.30000000000000	6.74400772737727e-06
6.35000000000000	6.10223249741804e-06
6.40000000000000	5.52152990040966e-06
6.45000000000000	4.99608817128294e-06
6.50000000000000	4.52064859579604e-06
6.55000000000000	4.09045288307652e-06
6.60000000000000	3.70119554571335e-06
6.65000000000000	3.34898081100210e-06
6.70000000000000	3.03028363302094e-06
6.75000000000000	2.74191441373972e-06
6.80000000000000	2.48098708222066e-06
6.85000000000000	2.24489021072305e-06
6.90000000000000	2.03126087894301e-06
6.95000000000000	1.83796102670719e-06
7	1.66305605531214e-06
7.05000000000000	1.50479546623394e-06
7.10000000000000	1.36159534180891e-06
7.15000000000000	1.23202249335819e-06
7.20000000000000	1.11478011721733e-06
7.25000000000000	1.00869481645116e-06
7.30000000000000	9.12704857025659e-07
7.35000000000000	8.25849542196444e-07
7.40000000000000	7.47259596756145e-07
7.45000000000000	6.76148468214954e-07
7.50000000000000	6.11804453876097e-07
7.55000000000000	5.53583578533079e-07
7.60000000000000	5.00903148958898e-07
7.65000000000000	4.53235922792672e-07
7.70000000000000	4.10104830983471e-07
7.75000000000000	3.71078203720288e-07
7.80000000000000	3.35765449666070e-07
7.85000000000000	3.03813147417564e-07
7.90000000000000	2.74901507779646e-07
7.95000000000000	2.48741173769496e-07
8	2.25070324155752e-07
8.05000000000000	2.03652053110126e-07
8.10000000000000	1.84271999659202e-07
8.15000000000000	1.66736201845374e-07
8.20000000000000	1.50869155612909e-07
8.25000000000000	1.36512058213079e-07
8.30000000000000	1.23521219030920e-07
8.35000000000000	1.11766621624376e-07
8.40000000000000	1.01130621876777e-07
8.45000000000000	9.15067711604323e-08
8.50000000000000	8.27987509666173e-08
8.55000000000000	7.49194083438098e-08
8.60000000000000	6.77898842615932e-08
8.65000000000000	6.13388240200408e-08
8.70000000000000	5.55016632652894e-08
8.75000000000000	5.02199818397386e-08
8.80000000000000	4.54409188055394e-08
8.85000000000000	4.11166437563892e-08
8.90000000000000	3.72038778673200e-08
8.95000000000000	3.36634607966957e-08
9	3.04599589995291e-08
9.05000000000000	2.75613106781591e-08
9.10000000000000	2.49385052608631e-08
9.15000000000000	2.25652927454689e-08
9.20000000000000	2.04179212426325e-08
9.25000000000000	1.84748991660655e-08
9.30000000000000	1.67167800713131e-08
9.35000000000000	1.51259681446803e-08
9.40000000000000	1.36865418998156e-08
9.45000000000000	1.23840953047960e-08
9.50000000000000	1.12055927870003e-08
9.55000000000000	1.01392396700817e-08
9.60000000000000	9.17436349112677e-09
9.65000000000000	8.30130730822276e-09
9.70000000000000	7.51133355514355e-09
9.75000000000000	6.79653566759697e-09
9.80000000000000	6.14975970147924e-09
9.85000000000000	5.56453272348989e-09
9.90000000000000	5.03499741899560e-09
9.95000000000000	4.55585402736602e-09
10	4.12230727331320e-09
10.0500000000000	3.73001785014537e-09
10.1000000000000	3.37505967618057e-09
10.1500000000000	3.05388025978459e-09
10.2000000000000	2.76326517223424e-09
10.2500000000000	2.50030574022730e-09
10.3000000000000	2.26237018008391e-09
10.3500000000000	2.04707717443853e-09
10.4000000000000	1.85227200244498e-09
10.4500000000000	1.67600500144971e-09
10.5000000000000	1.51651213808890e-09
10.5500000000000	1.37219691165313e-09
10.6000000000000	1.24161503300968e-09
10.6500000000000	1.12345976965855e-09
10.7000000000000	1.01654840101162e-09
10.7500000000000	9.19811116162350e-10
10.8000000000000	8.32279467566366e-10
10.8500000000000	7.53077600279539e-10
10.9000000000000	6.81412815062288e-10
10.9500000000000	6.16567796818401e-10
11	5.57893620189986e-10
11.0500000000000	5.04802977197016e-10
11.1000000000000	4.56764626122208e-10
11.1500000000000	4.13297729373596e-10
11.2000000000000	3.73967301570133e-10
11.2500000000000	3.38379546604983e-10
11.3000000000000	3.06178526976453e-10
11.3500000000000	2.77041722895888e-10
11.4000000000000	2.50677811841626e-10
11.4500000000000	2.26822671756111e-10
11.5000000000000	2.05237604689046e-10
11.5500000000000	1.85706672262143e-10
11.6000000000000	1.68034364200764e-10
11.6500000000000	1.52043710954786e-10
11.7000000000000	1.37574840408661e-10
11.7500000000000	1.24482868457676e-10
11.8000000000000	1.12636788784926e-10
11.8500000000000	1.01917918549077e-10
11.9000000000000	9.22192322505566e-11
11.9500000000000	8.34433633301046e-11
12	7.55027151910781e-11
12.0500000000000	6.83176848426115e-11
12.1000000000000	6.18163298327090e-11
12.1500000000000	5.59338131367326e-11
12.2000000000000	5.06109598674698e-11
12.2500000000000	4.57947013643434e-11
12.3000000000000	4.14367429257823e-11
12.3500000000000	3.74935638092211e-11
12.4000000000000	3.39255290526808e-11
12.4500000000000	3.06971115193733e-11
12.5000000000000	2.77758926969796e-11
12.5500000000000	2.51326737199520e-11
12.6000000000000	2.27409202580020e-11
12.6500000000000	2.05768735384027e-11
12.7000000000000	1.86187731898713e-11
12.7500000000000	1.68469682648720e-11
12.8000000000000	1.52436951950108e-11
12.8500000000000	1.37930777910356e-11
12.9000000000000	1.24804611090212e-11
12.9500000000000	1.12928555395797e-11
13	1.02181596517426e-11
13.0500000000000	9.24582632677584e-12
13.1000000000000	8.36597457976041e-12
13.1500000000000	7.56983364880171e-12
13.2000000000000	6.84940992812244e-12
13.2500000000000	6.19759799036501e-12
13.3000000000000	5.60784751968413e-12
13.3500000000000	5.07416331174682e-12
13.4000000000000	4.59132731833734e-12
13.4500000000000	4.15445455814734e-12
13.5000000000000	3.75910413907832e-12
13.5500000000000	3.40139028054409e-12
13.6000000000000	3.07764924656340e-12
13.6500000000000	2.78477241266728e-12
13.7000000000000	2.51976217668926e-12
13.7500000000000	2.27995400337022e-12
13.8000000000000	2.06301642435847e-12
13.8500000000000	1.86672899360474e-12
13.9000000000000	1.68909330966471e-12
13.9500000000000	1.52833301569899e-12
14	1.38289379947310e-12
14.0500000000000	1.25133237105501e-12
14.1000000000000	1.13220544051273e-12
14.1500000000000	1.02451380712409e-12
14.2000000000000	9.26925203259543e-13
14.2500000000000	8.38773495104306e-13
14.3000000000000	7.58948459633757e-13
14.3500000000000	6.86672940730659e-13
14.4000000000000	6.21391826882700e-13
14.4500000000000	5.62216939670179e-13
14.5000000000000	5.08704189883247e-13
14.5500000000000	4.60298466009590e-13
14.6000000000000	4.16555678839359e-13
14.6500000000000	3.76920716860241e-13
14.7000000000000	3.41060513164848e-13
14.7500000000000	3.08530978543331e-13
14.8000000000000	2.79221090693227e-13
14.8500000000000	2.52575738102223e-13
14.9000000000000	2.28594920770320e-13
14.9500000000000	2.06834549487667e-13
15	1.87183601951801e-13
15.0500000000000	1.69309011255336e-13
15.1000000000000	1.53210777398272e-13
15.1500000000000	1.38666855775682e-13
15.2000000000000	1.25455201782643e-13
15.2500000000000	1.13464793116691e-13
15.3000000000000	1.02695629777827e-13
15.3500000000000	9.29256671611256e-14
15.4000000000000	8.40438829641244e-14
15.4500000000000	7.60502771868232e-14
15.5000000000000	6.88338275267597e-14
15.5500000000000	6.22835116814713e-14
15.6000000000000	5.63993296509580e-14
15.6500000000000	5.09592368302947e-14
15.7000000000000	4.61852778244065e-14
15.7500000000000	4.17443857259059e-14
15.8000000000000	3.77475828372553e-14
15.8500000000000	3.41948691584548e-14
15.9000000000000	3.09752223870419e-14
15.9500000000000	2.79776202205539e-14
16	2.53130849614536e-14
16.0500000000000	2.28705943072782e-14
16.1000000000000	2.07611705604904e-14
16.1500000000000	1.87627691161651e-14
16.2000000000000	1.69864122767649e-14
16.2500000000000	1.53210777398272e-14
16.3000000000000	1.38777878078145e-14
16.3500000000000	1.25455201782643e-14
16.4000000000000	1.14352971536391e-14
16.4500000000000	1.03250741290140e-14
16.5000000000000	9.32587340685132e-15
16.5500000000000	8.43769498715119e-15
16.6000000000000	7.66053886991358e-15
16.6500000000000	6.88338275267597e-15
16.7000000000000	6.21724893790088e-15
16.7500000000000	5.66213742558830e-15
16.8000000000000	5.10702591327572e-15
16.8500000000000	4.66293670342566e-15
16.9000000000000	4.21884749357560e-15
16.9500000000000	3.77475828372553e-15
17	3.44169137633799e-15
17.0500000000000	3.10862446895044e-15
17.1000000000000	2.77555756156289e-15
17.1500000000000	2.55351295663786e-15
17.2000000000000	2.33146835171283e-15
17.2500000000000	2.10942374678780e-15
17.3000000000000	1.88737914186277e-15
17.3500000000000	1.66533453693773e-15
17.4000000000000	1.55431223447522e-15
17.4500000000000	1.44328993201270e-15
17.5000000000000	1.22124532708767e-15
17.5500000000000	1.11022302462516e-15
17.6000000000000	9.99200722162641e-16
17.6500000000000	8.88178419700125e-16
17.7000000000000	8.88178419700125e-16
17.7500000000000	7.77156117237610e-16
17.8000000000000	6.66133814775094e-16
17.8500000000000	6.66133814775094e-16
17.9000000000000	5.55111512312578e-16
17.9500000000000	5.55111512312578e-16
18	4.44089209850063e-16
18.0500000000000	4.44089209850063e-16
18.1000000000000	3.33066907387547e-16
18.1500000000000	3.33066907387547e-16
18.2000000000000	3.33066907387547e-16
18.2500000000000	3.33066907387547e-16
18.3000000000000	2.22044604925031e-16
18.3500000000000	2.22044604925031e-16
18.4000000000000	2.22044604925031e-16
18.4500000000000	2.22044604925031e-16
18.5000000000000	2.22044604925031e-16
18.5500000000000	1.11022302462516e-16
18.6000000000000	1.11022302462516e-16
18.6500000000000	1.11022302462516e-16
18.7000000000000	1.11022302462516e-16
18.7500000000000	1.11022302462516e-16
18.8000000000000	1.11022302462516e-16
18.8500000000000	1.11022302462516e-16
18.9000000000000	1.11022302462516e-16
18.9500000000000	1.11022302462516e-16
19	1.11022302462516e-16
19.0500000000000	1.11022302462516e-16
19.1000000000000	0
19.1500000000000	0
19.2000000000000	0
19.2500000000000	0
19.3000000000000	0
19.3500000000000	0
19.4000000000000	0
19.4500000000000	0
19.5000000000000	0
19.5500000000000	0
19.6000000000000	0
19.6500000000000	0
19.7000000000000	0
19.7500000000000	0
19.8000000000000	0
19.8500000000000	0
19.9000000000000	0
19.9500000000000	0
20	0

==> data3.txt <==
1	1
1.05000000000000	0.556837418177559
1.10000000000000	0.318630817710357
1.15000000000000	0.186907150186666
1.20000000000000	0.112156654784615
1.25000000000000	0.0687194767360000
1.30000000000000	0.0429219824179915
1.35000000000000	0.0272894496988187
1.40000000000000	0.0176385780783713
1.45000000000000	0.0115766785177581
1.50000000000000	0.00770734662925894
1.55000000000000	0.00520019491120147
1.60000000000000	0.00355271367880050
1.65000000000000	0.00245579815885794
1.70000000000000	0.00171637801666269
1.75000000000000	0.00121211385591276
1.80000000000000	0.000864430215203161
1.85000000000000	0.000622213255750042
1.90000000000000	0.000451810987847097
1.95000000000000	0.000330814596510418
2	0.000244140625000000
2.05000000000000	0.000181532198497390
2.10000000000000	0.000135946635297256
2.15000000000000	0.000102503449563418
2.20000000000000	7.77907269800675e-05
2.25000000000000	5.94031920635491e-05
2.30000000000000	4.56316284635415e-05
2.35000000000000	3.52521535176492e-05
2.40000000000000	2.73819957970251e-05
2.45000000000000	2.13799648873929e-05
2.50000000000000	1.67772160000000e-05
2.55000000000000	1.32287203212594e-05
2.60000000000000	1.04789996137675e-05
2.65000000000000	8.33776235811386e-06
2.70000000000000	6.66246330537566e-06
2.75000000000000	5.34573805298328e-06
2.80000000000000	4.30629347616487e-06
2.85000000000000	3.48226389424547e-06
2.90000000000000	2.82633752874954e-06
2.95000000000000	2.30216161400059e-06
3	1.88167642315892e-06
3.05000000000000	1.54312791560647e-06
3.10000000000000	1.26957883574255e-06
3.15000000000000	1.04778784131740e-06
3.20000000000000	8.67361737988403e-07
3.25000000000000	7.20111370174847e-07
3.30000000000000	5.99560097377426e-07
3.35000000000000	5.00567115617395e-07
3.40000000000000	4.19037601724291e-07
3.45000000000000	3.51698777826072e-07
3.50000000000000	2.95926234353700e-07
3.55000000000000	2.49608725819890e-07
3.60000000000000	2.11042533008584e-07
3.65000000000000	1.78848633610639e-07
3.70000000000000	1.51907533142100e-07
3.75000000000000	1.29307819185949e-07
3.80000000000000	1.10305416954858e-07
3.85000000000000	9.42912180340662e-08
3.90000000000000	8.07652823511763e-08
3.95000000000000	6.93162169741178e-08
4	5.96046447753906e-08
4.05000000000000	5.13499140992484e-08
4.10000000000000	4.43193843987768e-08
4.15000000000000	3.83197652114914e-08
4.20000000000000	3.31900965081191e-08
4.25000000000000	2.87960447232017e-08
4.30000000000000	2.50252562410687e-08
4.35000000000000	2.17835630253558e-08
4.40000000000000	1.89918767041180e-08
4.45000000000000	1.65836402583865e-08
4.50000000000000	1.45027324373899e-08
4.55000000000000	1.27017406279520e-08
4.60000000000000	1.11405342928568e-08
4.65000000000000	9.78508416023879e-09
4.70000000000000	8.60648279239482e-09
4.75000000000000	7.58013053428412e-09
4.80000000000000	6.68505756763309e-09
4.85000000000000	5.90335821255361e-09
4.90000000000000	5.21971799008615e-09
4.95000000000000	4.62101749556007e-09
5	4.09600000000000e-09
5.05000000000000	3.63499202668607e-09
5.10000000000000	3.22966804718246e-09
5.15000000000000	2.87285198927042e-09
5.20000000000000	2.55834951507995e-09
5.25000000000000	2.28080606485528e-09
5.30000000000000	2.03558651321140e-09
5.35000000000000	1.81867298505005e-09
5.40000000000000	1.62657795541398e-09
5.45000000000000	1.45627023402470e-09
5.50000000000000	1.30511182934162e-09
5.55000000000000	1.17080401352181e-09
5.60000000000000	1.05134118070431e-09
5.65000000000000	9.44971316410532e-10
5.70000000000000	8.50162083556024e-10
5.75000000000000	7.65571687164584e-10
5.80000000000000	6.90023810729867e-10
5.85000000000000	6.22486026690485e-10
5.90000000000000	5.62051175293112e-10
5.95000000000000	5.07921283198464e-10
6	4.59393657997783e-10
6.05000000000000	4.15848849386580e-10
6.10000000000000	3.76740213771110e-10
6.15000000000000	3.41584857956743e-10
6.20000000000000	3.09955770444957e-10
6.25000000000000	2.81474976710656e-10
6.30000000000000	2.55807578446630e-10
6.35000000000000	2.32656556816786e-10
6.40000000000000	2.11758236813575e-10
6.45000000000000	1.92878324335943e-10
6.50000000000000	1.75808439984093e-10
6.55000000000000	1.60363084135448e-10
6.60000000000000	1.46376976898786e-10
6.65000000000000	1.33702724273217e-10
6.70000000000000	1.22208768461278e-10
6.75000000000000	1.11777585966362e-10
6.80000000000000	1.02304101983469e-10
6.85000000000000	9.36942937870283e-11
6.90000000000000	8.58639594301935e-11
6.95000000000000	7.87376311815157e-11
7	7.22476158090089e-11
7.05000000000000	6.63331461397393e-11
7.10000000000000	6.09396303271216e-11
7.15000000000000	5.60179869925138e-11
7.20000000000000	5.15240559102989e-11
7.25000000000000	4.74180752087373e-11
7.30000000000000	4.36642171900975e-11
7.35000000000000	4.02301758565727e-11
7.40000000000000	3.70868000835205e-11
7.45000000000000	3.42077671260115e-11
7.50000000000000	3.15692917934446e-11
7.55000000000000	2.91498671929272e-11
7.60000000000000	2.69300334362445e-11
7.65000000000000	2.48921711370771e-11
7.70000000000000	2.30203169028482e-11
7.75000000000000	2.12999983562812e-11
7.80000000000000	1.97180865115177e-11
7.85000000000000	1.82626635837878e-11
7.90000000000000	1.69229045346967e-11
7.95000000000000	1.56889708511648e-11
8	1.45519152283669e-11
8.05000000000000	1.35035959786429e-11
8.10000000000000	1.25366001218868e-11
8.15000000000000	1.16441742306142e-11
8.20000000000000	1.08201622067326e-11
8.25000000000000	1.00589492586821e-11
8.30000000000000	9.35541142858678e-12
8.35000000000000	8.70487009064159e-12
8.40000000000000	8.10305090530251e-12
8.45000000000000	7.54604676993179e-12
8.50000000000000	7.03028435625040e-12
8.55000000000000	6.55249386901927e-12
8.60000000000000	6.10968169947967e-12
8.65000000000000	5.69910568181243e-12
8.70000000000000	5.31825269173727e-12
8.75000000000000	4.96481835381865e-12
8.80000000000000	4.63668864846632e-12
8.85000000000000	4.33192323136638e-12
8.90000000000000	4.04874029745763e-12
8.95000000000000	3.78550283884653e-12
9	3.54070616147215e-12
9.05000000000000	3.31296653909682e-12
9.10000000000000	3.10101089549609e-12
9.15000000000000	2.90366741671506e-12
9.20000000000000	2.71985700509199e-12
9.25000000000000	2.54858549555217e-12
9.30000000000000	2.38893656255830e-12
9.35000000000000	2.24006525316840e-12
9.40000000000000	2.10119208798702e-12
9.45000000000000	1.97159767747953e-12
9.50000000000000	1.85061780622171e-12
9.55000000000000	1.73763894224071e-12
9.60000000000000	1.63209413272292e-12
9.65000000000000	1.53345925106926e-12
9.70000000000000	1.44124956361172e-12
9.75000000000000	1.35501658730667e-12
9.80000000000000	1.27434521242338e-12
9.85000000000000	1.19885106668318e-12
9.90000000000000	1.12817809950197e-12
9.95000000000000	1.06199636697089e-12
10	1.00000000000000e-12
10.0500000000000	9.41905339665917e-13
10.1000000000000	8.87449225265154e-13
10.1500000000000	8.36387421895395e-13
10.2000000000000	7.88493175581655e-13
10.2500000000000	7.43555885045308e-13
10.3000000000000	7.01379880192972e-13
10.3500000000000	6.61783298289129e-13
10.4000000000000	6.24597049580065e-13
10.4500000000000	5.89663864865769e-13
10.5000000000000	5.56837418177560e-13
10.5500000000000	5.25981518319542e-13
10.6000000000000	4.96969363577001e-13
10.6500000000000	4.69682854390027e-13
10.7000000000000	4.44011959240736e-13
10.7500000000000	4.19854129411759e-13
10.8000000000000	3.97113758645992e-13
10.8500000000000	3.75701684076447e-13
10.9000000000000	3.55534725103686e-13
10.9500000000000	3.36535257179329e-13
11	3.18630817710357e-13
11.0500000000000	3.01753741532461e-13
11.1000000000000	2.85840823613722e-13
11.1500000000000	2.70833006844318e-13
11.2000000000000	2.56675092945389e-13
11.2500000000000	2.43315474692297e-13
11.3000000000000	2.30705887795540e-13
11.3500000000000	2.18801180917968e-13
11.4000000000000	2.07559102430670e-13
11.4500000000000	1.96940102623107e-13
11.5000000000000	1.86907150186666e-13
11.5500000000000	1.77425561885640e-13
11.6000000000000	1.68462844416472e-13
11.6500000000000	1.59988547535706e-13
11.7000000000000	1.51974127609982e-13
11.7500000000000	1.44392820808291e-13
11.8000000000000	1.37219525218045e-13
11.8500000000000	1.30430691222766e-13
11.9000000000000	1.24004219530875e-13
11.9500000000000	1.17919366292480e-13
12	1.12156654784615e-13
12.0500000000000	1.06697793185455e-13
12.1000000000000	1.01525597994771e-13
12.1500000000000	9.66239226917919e-14
12.2000000000000	9.19775912527125e-14
12.2500000000000	8.75723361787612e-14
12.3000000000000	8.33947407120955e-14
12.3500000000000	7.94321849410704e-14
12.4000000000000	7.56727955187886e-14
12.4500000000000	7.21053987394490e-14
12.5000000000000	6.87194767360000e-14
12.5500000000000	6.55051265801198e-14
12.6000000000000	6.24530220816969e-14
12.6500000000000	5.95543780998899e-14
12.7000000000000	5.68009171915983e-14
12.7500000000000	5.41848384358784e-14
12.8000000000000	5.16987882845642e-14
12.8500000000000	4.93358333001909e-14
12.9000000000000	4.70894346523298e-14
12.9500000000000	4.49534242527017e-14
13	4.29219824179916e-14
13.0500000000000	4.09896169572084e-14
13.1000000000000	3.91511435877558e-14
13.1500000000000	3.74016675911601e-14
13.2000000000000	3.57365666256801e-14
13.2500000000000	3.41514746188344e-14
13.3000000000000	3.26422666682658e-14
13.3500000000000	3.12050448843549e-14
13.4000000000000	2.98361251126168e-14
13.4500000000000	2.85320244782044e-14
13.5000000000000	2.72894496988187e-14
13.5500000000000	2.61052861160135e-14
13.6000000000000	2.49765873983080e-14
13.6500000000000	2.39005658726971e-14
13.7000000000000	2.28745834440987e-14
13.7500000000000	2.18961430650195e-14
13.8000000000000	2.09628807202621e-14
13.8500000000000	2.00725578938667e-14
13.9000000000000	1.92230544876748e-14
13.9500000000000	1.84123621629472e-14
14	1.76385780783713e-14
14.0500000000000	1.68998989995575e-14
14.1000000000000	1.61946157567723e-14
14.1500000000000	1.55211080291851e-14
14.2000000000000	1.48778394353325e-14
14.2500000000000	1.42633529108295e-14
14.3000000000000	1.36762663555942e-14
14.3500000000000	1.31152685340042e-14
14.4000000000000	1.25791152124753e-14
14.4500000000000	1.20666255199559e-14
14.5000000000000	1.15766785177581e-14
14.5500000000000	1.11082099660237e-14
14.6000000000000	1.06602092749262e-14
14.6500000000000	1.02317166294742e-14
14.7000000000000	9.82182027748359e-15
14.7500000000000	9.42965397094640e-15
14.8000000000000	9.05439455164075e-15
14.8500000000000	8.69525967240027e-15
14.9000000000000	8.35150564599891e-15
14.9500000000000	8.02242541410898e-15
15	7.70734662925894e-15
15.0500000000000	7.40562984315592e-15
15.1000000000000	7.11666679514825e-15
15.1500000000000	6.83987879498585e-15
15.2000000000000	6.57471519439565e-15
15.2500000000000	6.32065194232409e-15
15.3000000000000	6.07719021901295e-15
15.3500000000000	5.84385514436855e-15
15.4000000000000	5.62019455635943e-15
15.4500000000000	5.40577785543535e-15
15.5000000000000	5.20019491120147e-15
15.5500000000000	5.00305502780782e-15
15.6000000000000	4.81398596472600e-15
15.6500000000000	4.63263300978327e-15
15.7000000000000	4.45865810151069e-15
15.7500000000000	4.29173899803606e-15
15.8000000000000	4.13156848991619e-15
15.8500000000000	3.97785365445653e-15
15.9000000000000	3.83031514921016e-15
15.9500000000000	3.68868654248319e-15
16	3.55271367880050e-15
16.0500000000000	3.42215407740474e-15
16.1000000000000	3.29677636197338e-15
16.1500000000000	3.17635971984349e-15
16.2000000000000	3.06069338913253e-15
16.2500000000000	2.94957617223617e-15
16.3000000000000	2.84281597427105e-15
16.3500000000000	2.74022936511239e-15
16.4000000000000	2.64164116375308e-15
16.4500000000000	2.54688404378332e-15
16.5000000000000	2.45579815885794e-15
16.5500000000000	2.36823078708218e-15
16.6000000000000	2.28403599330732e-15
16.6500000000000	2.20307430838382e-15
16.7000000000000	2.12521242447305e-15
16.7500000000000	2.05032290556885e-15
16.8000000000000	1.97828391242737e-15
16.8500000000000	1.90897894114802e-15
16.9000000000000	1.84229657469038e-15
16.9500000000000	1.77813024665115e-15
17	1.71637801666270e-15
17.0500000000000	1.65694235680936e-15
17.1000000000000	1.59972994849103e-15
17.1500000000000	1.54465148919446e-15
17.2000000000000	1.49162150866203e-15
17.2500000000000	1.44055819397559e-15
17.3000000000000	1.39138322309874e-15
17.3500000000000	1.34402160644577e-15
17.4000000000000	1.29840153606867e-15
17.4500000000000	1.25445424207529e-15
17.5000000000000	1.21211385591276e-15
17.5500000000000	1.17131728016936e-15
17.6000000000000	1.13200406456697e-15
17.6500000000000	1.09411628783302e-15
17.7000000000000	1.05759844515781e-15
17.7500000000000	1.02239734095827e-15
17.8000000000000	9.88461986683992e-16
17.8500000000000	9.55743503415175e-16
17.9000000000000	9.24195029015266e-16
17.9500000000000	8.93771629613353e-16
18	8.64430215203162e-16
18.0500000000000	8.36129459156458e-16
18.1000000000000	8.08829721459184e-16
18.1500000000000	7.82492975488494e-16
18.2000000000000	7.57082738158225e-16
18.2500000000000	7.32564003269180e-16
18.3000000000000	7.08903177908950e-16
18.3500000000000	6.86068021753946e-16
18.4000000000000	6.64027589133788e-16
18.4500000000000	6.42752173725293e-16
18.5000000000000	6.22213255750042e-16
18.5500000000000	6.02383451555827e-16
18.6000000000000	5.83236465468335e-16
18.6500000000000	5.64747043805122e-16
18.7000000000000	5.46890930949316e-16
18.7500000000000	5.29644827385648e-16
18.8000000000000	5.12986349606205e-16
18.8500000000000	4.96893991797954e-16
18.9000000000000	4.81347089228401e-16
18.9500000000000	4.66325783249908e-16
19	4.51810987847097e-16
19.0500000000000	4.37784357655481e-16
19.1000000000000	4.24228257382985e-16
19.1500000000000	4.11125732569384e-16
19.2000000000000	3.98460481621808e-16
19.2500000000000	3.86216829067535e-16
19.3000000000000	3.74379699968080e-16
19.3500000000000	3.62934595441343e-16
19.4000000000000	3.51867569241143e-16
19.4500000000000	3.41165205345879e-16
19.5000000000000	3.30814596510419e-16
19.5500000000000	3.20803323737466e-16
19.6000000000000	3.11119436626801e-16
19.6500000000000	3.01751434562723e-16
19.7000000000000	2.92688248701948e-16
19.7500000000000	2.83919224725986e-16
19.8000000000000	2.75434106323723e-16
19.8500000000000	2.67223019371560e-16
19.9000000000000	2.59276456780003e-16
19.9500000000000	2.51585263977030e-16
20	2.44140625000000e-16

==> data4.txt <==
0	1
0.0500000000000000	0.968195497487647
0.100000000000000	0.936548965138893
0.150000000000000	0.905213715445021
0.200000000000000	0.874334083621998
0.250000000000000	0.844041739245261
0.300000000000000	0.814452841844515
0.350000000000000	0.785666153120125
0.400000000000000	0.757762116818313
0.450000000000000	0.730802829800509
0.500000000000000	0.704832764699134
0.550000000000000	0.679880069522522
0.600000000000000	0.655958260754739
0.650000000000000	0.633068138268926
0.700000000000000	0.611199775571570
0.750000000000000	0.590334470601733
0.800000000000000	0.570446574954554
0.850000000000000	0.551505149187807
0.900000000000000	0.533475416713148
0.950000000000000	0.516320007937620
1	0.500000000000000
1.05000000000000	0.484475766363374
1.10000000000000	0.469707655623264
1.15000000000000	0.455656521128558
1.20000000000000	0.442284123247391
1.25000000000000	0.429553425045445
1.30000000000000	0.417428800320305
1.35000000000000	0.405876170744280
1.40000000000000	0.394863086577493
1.45000000000000	0.384358763194555
1.50000000000000	0.374334083621998
1.55000000000000	0.364761575460139
1.60000000000000	0.355615368978706
1.65000000000000	0.346871141826071
1.70000000000000	0.338506054660665
1.75000000000000	0.330498681077136
1.80000000000000	0.322828934434191
1.85000000000000	0.315477993570922
1.90000000000000	0.308428228900667
1.95000000000000	0.301663129975369
2	0.295167235300867
2.05000000000000	0.288926064939016
2.10000000000000	0.282926056243018
2.15000000000000	0.277154502926940
2.20000000000000	0.271599497560184
2.25000000000000	0.266249877495313
2.30000000000000	0.261095174177246
2.35000000000000	0.256125565738589
2.40000000000000	0.251331832756005
2.45000000000000	0.246705317022860
2.50000000000000	0.242237883181687
2.55000000000000	0.237921883054131
2.60000000000000	0.233750122504687
2.65000000000000	0.229715830676377
2.70000000000000	0.225812631440699
2.75000000000000	0.222034516910000
2.80000000000000	0.218375822867259
2.85000000000000	0.214831205975849
2.90000000000000	0.211395622639652
2.95000000000000	0.208064309391917
3	0.204832764699133
3.05000000000000	0.201696732073902
3.10000000000000	0.198652184398237
3.15000000000000	0.195695309365820
3.20000000000000	0.192822495958459
3.25000000000000	0.190030321878360
3.30000000000000	0.187315541863759
3.35000000000000	0.184675076821023
3.40000000000000	0.182106003711498
3.45000000000000	0.179605546136188
3.50000000000000	0.177171065565809
3.55000000000000	0.174800053167859
3.60000000000000	0.172490122186158
3.65000000000000	0.170239000831831
3.70000000000000	0.168044525647895
3.75000000000000	0.165904635312639
3.80000000000000	0.163817364849675
3.85000000000000	0.161780840215076
3.90000000000000	0.159793273234340
3.95000000000000	0.157852956864004
4	0.155958260754739
4.05000000000000	0.154107627094500
4.10000000000000	0.152299566711998
4.15000000000000	0.150532655422228
4.20000000000000	0.148805530597234
4.25000000000000	0.147116887946524
4.30000000000000	0.145465478492743
4.35000000000000	0.143850105729299
4.40000000000000	0.142269622947631
4.45000000000000	0.140722930722693
4.50000000000000	0.139208974546128
4.55000000000000	0.137726742597316
4.60000000000000	0.136275263643249
4.65000000000000	0.134853605058803
4.70000000000000	0.133460870959616
4.75000000000000	0.132096200440311
4.80000000000000	0.130758765911340
4.85000000000000	0.129447771528196
4.90000000000000	0.128162451707164
4.95000000000000	0.126902069722214
5	0.125665916378002
5.05000000000000	0.124453308754271
5.10000000000000	0.123263589017309
5.15000000000000	0.122096123294377
5.20000000000000	0.120950300607319
5.25000000000000	0.119825531861807
5.30000000000000	0.118721248888919
5.35000000000000	0.117636903535968
5.40000000000000	0.116571966803684
5.45000000000000	0.115525928027071
5.50000000000000	0.114498294097400
5.55000000000000	0.113488588723005
5.60000000000000	0.112496351726642
5.65000000000000	0.111521138377372
5.70000000000000	0.110562518755018
5.75000000000000	0.109620077145382
5.80000000000000	0.108693411464525
5.85000000000000	0.107782132710509
5.90000000000000	0.106885864441098
5.95000000000000	0.106004242276029
6	0.105136913422507
6.05000000000000	0.104283536222701
6.10000000000000	0.103443779722067
6.15000000000000	0.102617323257399
6.20000000000000	0.101803856063574
6.25000000000000	0.101003076898026
6.30000000000000	0.100214693682019
6.35000000000000	0.0994384231578763
6.40000000000000	0.0986739905613360
6.45000000000000	0.0979211293082711
6.50000000000000	0.0971795806950578
6.55000000000000	0.0964490936119031
6.60000000000000	0.0957294242684901
6.65000000000000	0.0950203359313340
6.70000000000000	0.0943215986722745
6.75000000000000	0.0936329891275630
6.80000000000000	0.0929542902670286
6.85000000000000	0.0922852911728445
6.90000000000000	0.0916257868274281
6.95000000000000	0.0909755779100500
7	0.0903344706017331
7.05000000000000	0.0897022763980576
7.10000000000000	0.0890788119295036
7.15000000000000	0.0884638987889789
7.20000000000000	0.0878573633662050
7.25000000000000	0.0872590366886468
7.30000000000000	0.0866687542686855
7.35000000000000	0.0860863559567567
7.40000000000000	0.0855116858001840
7.45000000000000	0.0849445919074524
7.50000000000000	0.0843849263176827
7.55000000000000	0.0838325448750759
7.60000000000000	0.0832873071081095
7.65000000000000	0.0827490761132795
7.70000000000000	0.0822177184431900
7.75000000000000	0.0816931039988039
7.80000000000000	0.0811751059256758
7.85000000000000	0.0806636005139978
7.90000000000000	0.0801584671022972
7.95000000000000	0.0796595879846309
8	0.0791668483211311
8.05000000000000	0.0786801360517633
8.10000000000000	0.0781993418131630
8.15000000000000	0.0777243588584221
8.20000000000000	0.0772550829797101
8.25000000000000	0.0767914124336075
8.30000000000000	0.0763332478690473
8.35000000000000	0.0758804922577563
8.40000000000000	0.0754330508270976
8.45000000000000	0.0749908309952183
8.50000000000000	0.0745537423084103
8.55000000000000	0.0741216963805985
8.60000000000000	0.0736946068348717
8.65000000000000	0.0732723892469777
8.70000000000000	0.0728549610907042
8.75000000000000	0.0724422416850775
8.80000000000000	0.0720341521433027
8.85000000000000	0.0716306153233839
8.90000000000000	0.0712315557803606
8.95000000000000	0.0708368997200943
9	0.0704465749545545
9.05000000000000	0.0700605108585403
9.10000000000000	0.0696786383277904
9.15000000000000	0.0693008897384276
9.20000000000000	0.0689271989076871
9.25000000000000	0.0685575010558845
9.30000000000000	0.0681917327695777
9.35000000000000	0.0678298319658766
9.40000000000000	0.0674717378578633
9.45000000000000	0.0671173909210807
9.50000000000000	0.0667667328610502
9.55000000000000	0.0664197065817850
9.60000000000000	0.0660762561552610
9.65000000000000	0.0657363267918134
9.70000000000000	0.0653998648114251
9.75000000000000	0.0650668176158773
9.80000000000000	0.0647371336617307
9.85000000000000	0.0644107624341113
9.90000000000000	0.0640876544212682
9.95000000000000	0.0637677610898845
10	0.0634510348611070
10.0500000000000	0.0631374290872784
10.1000000000000	0.0628268980293411
10.1500000000000	0.0625193968348971
10.2000000000000	0.0622148815168951
10.2500000000000	0.0619133089329310
10.3000000000000	0.0616146367651338
10.3500000000000	0.0613188235006247
10.4000000000000	0.0610258284125271
10.4500000000000	0.0607356115415081
10.5000000000000	0.0604481336778390
10.5500000000000	0.0601633563439519
10.6000000000000	0.0598812417774823
10.6500000000000	0.0596017529147783
10.7000000000000	0.0593248533748620
10.7500000000000	0.0590505074438305
10.8000000000000	0.0587786800596808
10.8500000000000	0.0585093367975457
10.9000000000000	0.0582424438553284
10.9500000000000	0.0579779680397232
11	0.0577158767526089
11.0500000000000	0.0574561379778054
11.1000000000000	0.0571987202681811
11.1500000000000	0.0569435927331006
11.2000000000000	0.0566907250262021
11.2500000000000	0.0564400873334953
11.3000000000000	0.0561916503617682
11.3500000000000	0.0559453853272962
11.4000000000000	0.0557012639448423
11.4500000000000	0.0554592584169391
11.5000000000000	0.0552193414234478
11.5500000000000	0.0549814861113818
11.6000000000000	0.0547456660849890
11.6500000000000	0.0545118553960865
11.7000000000000	0.0542800285346365
11.7500000000000	0.0540501604195613
11.8000000000000	0.0538222263897852
11.8500000000000	0.0535962021955019
11.9000000000000	0.0533720639896564
11.9500000000000	0.0531497883196386
12	0.0529293521191798
12.0500000000000	0.0527107327004496
12.1000000000000	0.0524939077463432
12.1500000000000	0.0522788553029582
12.2000000000000	0.0520655537722522
12.2500000000000	0.0518539819048777
12.3000000000000	0.0516441187931893
12.3500000000000	0.0514359438644176
12.4000000000000	0.0512294368740067
12.4500000000000	0.0510245778991086
12.5000000000000	0.0508213473322318
12.5500000000000	0.0506197258750402
12.6000000000000	0.0504196945322961
12.6500000000000	0.0502212346059462
12.7000000000000	0.0500243276893442
12.7500000000000	0.0498289556616069
12.8000000000000	0.0496351006821031
12.8500000000000	0.0494427451850659
12.9000000000000	0.0492518718743317
12.9500000000000	0.0490624637181973
13	0.0488745039443947
13.0500000000000	0.0486879760351799
13.1000000000000	0.0485028637225325
13.1500000000000	0.0483191509834635
13.2000000000000	0.0481368220354280
13.2500000000000	0.0479558613318403
13.3000000000000	0.0477762535576897
13.3500000000000	0.0475979836252521
13.4000000000000	0.0474210366698979
13.4500000000000	0.0472453980459904
13.5000000000000	0.0470710533228760
13.5500000000000	0.0468979882809608
13.6000000000000	0.0467261889078732
13.6500000000000	0.0465556413947094
13.7000000000000	0.0463863321323604
13.7500000000000	0.0462182477079183
13.8000000000000	0.0460513749011587
13.8500000000000	0.0458857006811004
13.9000000000000	0.0457212122026361
13.9500000000000	0.0455578968032359
14	0.0453957419997209
14.0500000000000	0.0452347354851042
14.1000000000000	0.0450748651254987
14.1500000000000	0.0449161189570891
14.2000000000000	0.0447584851831682
14.2500000000000	0.0446019521712335
14.3000000000000	0.0444465084501456
14.3500000000000	0.0442921427073433
14.4000000000000	0.0441388437861184
14.4500000000000	0.0439866006829447
14.5000000000000	0.0438354025448618
14.5500000000000	0.0436852386669137
14.6000000000000	0.0435360984896375
14.6500000000000	0.0433879715966040
14.7000000000000	0.0432408477120083
14.7500000000000	0.0430947166983079
14.8000000000000	0.0429495685539082
14.8500000000000	0.0428053934108963
14.9000000000000	0.0426621815328163
14.9500000000000	0.0425199233124924
15	0.0423786092698928
15.0500000000000	0.0422382300500364
15.1000000000000	0.0420987764209405
15.1500000000000	0.0419602392716101
15.2000000000000	0.0418226096100636
15.2500000000000	0.0416858785613997
15.3000000000000	0.0415500373659008
15.3500000000000	0.0414150773771724
15.4000000000000	0.0412809900603196
15.4500000000000	0.0411477669901580
15.5000000000000	0.0410153998494586
15.5500000000000	0.0408838804272274
15.6000000000000	0.0407532006170158
15.6500000000000	0.0406233524152659
15.7000000000000	0.0404943279196840
15.7500000000000	0.0403661193276467
15.8000000000000	0.0402387189346370
15.8500000000000	0.0401121191327090
15.9000000000000	0.0399863124089811
15.9500000000000	0.0398612913441584
16	0.0397370486110816
16.0500000000000	0.0396135769733034
16.1000000000000	0.0394908692836898
16.1500000000000	0.0393689184830499
16.2000000000000	0.0392477175987875
16.2500000000000	0.0391272597435803
16.3000000000000	0.0390075381140810
16.3500000000000	0.0388885459896434
16.4000000000000	0.0387702767310709
16.4500000000000	0.0386527237793884
16.5000000000000	0.0385358806546350
16.5500000000000	0.0384197409546797
16.6000000000000	0.0383042983540577
16.6500000000000	0.0381895466028278
16.7000000000000	0.0380754795254498
16.7500000000000	0.0379620910196815
16.8000000000000	0.0378493750554968
16.8500000000000	0.0377373256740209
16.9000000000000	0.0376259369864855
16.9500000000000	0.0375152031732022
17	0.0374051184825532
17.0500000000000	0.0372956772300010
17.1000000000000	0.0371868737971134
17.1500000000000	0.0370787026306069
17.2000000000000	0.0369711582414063
17.2500000000000	0.0368642352037204
17.3000000000000	0.0367579281541337
17.3500000000000	0.0366522317907132
17.4000000000000	0.0365471408721313
17.4500000000000	0.0364426502168034
17.5000000000000	0.0363387547020395
17.5500000000000	0.0362354492632112
17.6000000000000	0.0361327288929320
17.6500000000000	0.0360305886402518
17.7000000000000	0.0359290236098652
17.7500000000000	0.0358280289613323
17.8000000000000	0.0357275999083134
17.8500000000000	0.0356277317178159
17.9000000000000	0.0355284197094539
17.9500000000000	0.0354296592547199
18	0.0353314457762693
18.0500000000000	0.0352337747472155
18.1000000000000	0.0351366416904376
18.1500000000000	0.0350400421778992
18.2000000000000	0.0349439718299780
18.2500000000000	0.0348484263148065
18.3000000000000	0.0347534013476240
18.3500000000000	0.0346588926901380
18.4000000000000	0.0345648961498974
18.4500000000000	0.0344714075796743
18.5000000000000	0.0343784228768568
18.5500000000000	0.0342859379828510
18.6000000000000	0.0341939488824931
18.6500000000000	0.0341024516034704
18.7000000000000	0.0340114422157516
18.7500000000000	0.0339209168310269
18.8000000000000	0.0338308716021554
18.8500000000000	0.0337413027226227
18.9000000000000	0.0336522064260064
18.9500000000000	0.0335635789854509
19	0.0334754167131482
19.0500000000000	0.0333877159598295
19.1000000000000	0.0333004731142631
19.1500000000000	0.0332136846027608
19.2000000000000	0.0331273468886910
19.2500000000000	0.0330414564720012
19.3000000000000	0.0329560098887458
19.3500000000000	0.0328710037106222
19.4000000000000	0.0327864345445149
19.4500000000000	0.0327022990320441
19.5000000000000	0.0326185938491240
19.5500000000000	0.0325353157055259
19.6000000000000	0.0324524613444486
19.6500000000000	0.0323700275420961
19.7000000000000	0.0322880111072592
19.7500000000000	0.0322064088809078
19.8000000000000	0.0321252177357840
19.8500000000000	0.0320444345760054
19.9000000000000	0.0319640563366730
19.9500000000000	0.0318840799834842
20	0.0318045025123527
